A Solution Concept for Convex Vector Optimization Problems based on a User-defined Region of Interest

This work addresses arbitrary convex vector optimization problems, which constitute a general framework for multi-criteria decision-making in diverse real-world applications. Due to their complexity, such problems are typically tackled using polyhedral approximation. Existing solution concepts rely on additional assumptions, such as boundedness, polyhedrality of the ordering cone, or existence of interior points in the ordering cone, and typically focus on absolute error measures. We introduce a solution concept based on the homogenization of the upper image that employs relative error measures and avoids additional structural assumptions. Although minimality is not explicitly required, a form of approximate weak minimality is implicitly ensured under attainability. The concept is straightforward, requiring only a single precision parameter and, owing to relative errors, remains robust under scaling of the target functions. Homogenization also eliminates the need for the binary distinction between points far from the origin and directions which can lead to numerical difficulties. Furthermore, in practice decision-makers often identify a region where preferred solutions are expected. Our concept supports both a global overview of the upper image and a refined local perspective within such a user-defined region of interest (RoI). We present a decision-making procedure enabling iterative refinement of this region and the associated preferences.

==> Pictures/Vertices/STEP1_C.csv <==
0.0000,1111.0000
0.0000,12.2580
12.0810,4.1620
1111.0000,4.1620


==> Pictures/Vertices/STEP2_C.csv <==
-1.4550,1111.0000
-1.4550,4.6800
-1.2640,0.6470
-0.7670,-0.1990
-0.4460,-0.4960
-0.1760,-0.7420
-0.0540,-0.8130
0.7890,-0.9090
1111.0000,-0.9090

==> Pictures/Vertices/STEP3_C.csv <==
-3.0860,1111.0000
-3.0860,16.9310
-2.9780,10.2800
-2.9780,10.2800
-2.0640,3.5640
-1.7720,2.2070
-1.6030,1.5790
-1.2640,0.6480
-1.0450,0.1670
-0.9440,-0.0340
-0.7960,-0.3130
-0.5330,-0.6490
-0.3270,-0.8370
-0.1250,-0.9560
0.9480,-0.9780
1111.0000,-0.9780



==> Pictures/Vertices/STEP4_C.csv <==
-13.6670,1111.0000
-13.6670,333.0000
-6.8950,52.1580
-4.3400,18.3400
-4.3400,18.3400
-3.1860,9.2160
-2.5340,5.4970
-2.3600,4.6300
-2.2190,3.9630
-1.9010,2.6390
-1.8060,2.2800
-1.7220,1.9800
-1.6030,1.5790
-1.4400,1.0760
-1.3680,0.8780
-1.2160,0.4840
-1.1790,0.3960
-1.1410,0.3080
-1.0140,0.0360
-0.9930,-0.0070
-0.8840,-0.2120
-0.7880,-0.3740
-0.6970,-0.5090
-0.6590,-0.5620
-0.5850,-0.6560
-0.5150,-0.7290
-0.3690,-0.8640
-0.2110,-0.9550
-0.1360,-0.9780
-0.0710,-0.9940
0.9930,-0.9980
250.0000,-0.7500
1111.0000,-0.7500

